The shape of SN 1993J re-analyzed

SN 1993J is one of the best studied Type IIb supernovae. Spectropolarimetric data analyses were published over two decades ago at a time when the field of supernova spectropolarimetry was in its infancy. Here we present a new analysis of the spectropolarimetric data of SN 1993J and an improved estimate of its interstellar polarization (ISP) as well as a critical review of ISP removal techniques employed in the field. The polarization of SN 1993J is found to show significant alignment on the $q-u$ plane, suggesting the presence of a dominant axis and therefore of continuum polarization. We also see strong line polarization features, including $\mathrm{H\beta}$, He\,{\sc i} $\lambda 5876$, $\mathrm{H\alpha}$, He\,{\sc i} $\lambda 6678$, He\,{\sc i} $\lambda 7065$, and high velocity (HV) components of He\,{\sc i} $\lambda 5876$ and $\mathrm{H\alpha}$. SN 1993J is therefore the second example of a stripped envelope supernova, alongside iPTF13bvn, with prominent HV helium polarization features, and the first to show a likely HV \halpha contribution. Overall, we determine that the observed features can be interpreted as the superposition of anisotropically distributed line forming regions over ellipsoidal ejecta. We cannot exclude the possibility of an off-axis energy source within the ejecta. These data demonstrate the rich structures that are inaccessible if solely considering the flux spectra but can be probed by spectropolarimetric observations. In future studies, the new ISP corrected data can be used in conjunction with 3D radiative transfer models to better map the geometry of the ejecta of SN 1993J.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
